Predicting the Time-of-Arrival of Coronal Mass Ejections at Earth From Heliospheric Imaging Observations

The Time-of-Arrival (ToA) of coronal mass ejections (CME) at Earth is a key parameter due to the space weather phenomena associated with the CME arrival, such as intense geomagnetic storms. Despite the incremental use of new instrumentation and the development of novel methodologies, ToA estimated errors remain above 10 hours on average. Here, we investigate the prediction of the ToA of CMEs using observations from heliospheric imagers, i.e., from heliocentric distances higher than those covered by the existent coronagraphs. In order to perform this work we analyse 14 CMEs observed by the heliospheric imagers HI-1 onboard the twin STEREO spacecraft to determine their front location and speed. The kinematic parameters are derived with a new technique based on the Elliptical Conversion (ElCon) method, which uses simultaneous observations from the two viewpoints from STEREO. Outside the field of view of the instruments, we assume that the dynamics of the CME evolution is controlled by aerodynamic drag, i.e., a force resulting from the interaction with particles from the background solar wind. To model the drag force we use a physical model that allows us to derive its parameters without the need to rely on drag coefficients derived empirically. We found a CME ToA mean error of $1.6\pm8.0$ hours ToA and a mean absolute error of $6.9\pm3.9$ hours for a set of 14 events. The results suggest that observations from HI-1 lead to estimates with similar errors to observations from coronagraphs.

==> error_calculation_parameters_v2.txt <==
						ToA error	abs of ToA error	v inital	v final	v_final+	v_final-		v icme	v1 au (for background)	SoA error	ABS Soa error							
$  2$	03-Apr-2010 10:33:58	03-Apr-2010 20:29:21	05-Apr-2010 07:55:00	41	35	6	6	863	746	750	740	10	666	620	80	80	4	360	1.00E+15	  47.6  \\			
$  3$	08-Apr-2010 04:54:07	09-Apr-2010 00:39:22	11-Apr-2010 12:20:00	63	60	3	3	476	466	478	443	35	419	401	47	47	5	160	1.30E+15	  60.7  \\			
							0					0			0	0							
$  9$	15-Feb-2011 02:24:05	15-Feb-2011 18:29:34	18-Feb-2011 19:50:00	66	73	-7	7	465	456	464	448	16	487	378	-31	31	5	360	4.30E+15	  56.1  \\			
$ 11$	25/03/2011 08:48	26/03/2011 07:59	29/03/2011 09:07	75	73	2	2	440	436	443	423	20	361	346	75	75	5	59	2.40E+15	  42.4  \\			
$ 13$	14/06/2011 06:12	14/06/2011 23:49	17/06/2011 02:09	39	50	-11	11	770	756	761	752	9	458	448	298	298	5	188	1.50E+16	  60.8  \\			
$ 17$	14-Sep-2011 00:00:05	14-Sep-2011 10:29:53	17-Sep-2011 02:57:00	62	64	-2	2	586	558	572	546	26	463	455	95	95	5	242	2.50E+15	  31.1  \\			
$ 25$	19-Apr-2012 15:12:09	20-Apr-2012 10:29:25	23-Apr-2012 02:15:00	69	64	5	5	448	445	450	443	7	377	340	68	68	5	142	9.50E+15	  52.9  \\			
$ 26$	14/06/2012 14:12	15/06/2012 03:19	16/06/2012 09:03	42	30	12	12	757	676	687	666	21	431	408	245	245	10	360	1.20E+16	  59.1  \\			
$ 27$	12/07/2012 16:48	13/07/2012 07:59	14/07/2012 17:39	39	34	5	5	752	701	719	688	31	590	500	111	111	9	360	6.90E+15	  67.4  \\			
$ 28$	28-Sep-2012 00:12:05	28-Sep-2012 08:29:50	30-Sep-2012 10:14:00	49	50	-1	1	733	639	643	630	13	345	279	294	294	5	360	9.20E+15	  39.7  \\			
$ 29$	05-Oct-2012 02:48:05	06-Oct-2012 01:49:52	08-Oct-2012 04:12:00	39	50	-11	11	697	659	672	650	22	377	323	282	282	5	284	1.00E+16	  77.8  \\			
$ 30$	27-Oct-2012 16:48:05	28-Oct-2012 11:59:57	31-Oct-2012 14:28:00	78	74	4	4	431	405	412	399	13	354	279	51	51	5	360	4.90E+15	  44.9  \\			
$ 33$	15/03/2013 07:12	15/03/2013 15:59	17/03/2013 05:21	46	37	9	9	735	721	747	693	54	625	536	96	96	5	360	1.30E+16	  41.6  \\			
$ 34$	11-Apr-2013 07:24:06	11-Apr-2013 15:49:33	13-Apr-2013 22:13:00	46	54	-8	8	737	728	769	661	108	482	421	246	246	2	360	2.20E+16	  39.2  \\			
%ID	 CME first observation at LASCO C2   	   CME last tracking on HI obs 	  ICME begin        	 tt0	tt0-	tt0+		 tt1	 	t0-1	v[0]		 v-1	v-1+			v-1-	vicm	v1au	n1au	widt	  mass   	 drag
																							
																							
					mean 	0.4					mean	26			mean	130							
					stddev	7.3									stddev	111							
																							
					MAE	5.7									MAE	135							
					STDDEV	3.8									STDDEV	106							

